SHEDAD: SNN-Enhanced District Heating Anomaly Detection for Urban Substations

District Heating (DH) systems are essential for energy-efficient urban heating. However, despite the advancements in automated fault detection and diagnosis (FDD), DH still faces challenges in operational faults that impact efficiency. This study introduces the Shared Nearest Neighbor Enhanced District Heating Anomaly Detection (SHEDAD) approach, designed to approximate the DH network topology and allow for local anomaly detection without disclosing sensitive information, such as substation locations. The approach leverages a multi-adaptive k-Nearest Neighbor (k-NN) graph to improve the initial neighborhood creation. Moreover, it introduces a merging technique that reduces noise and eliminates trivial edges. We use the Median Absolute Deviation (MAD) and modified z-scores to flag anomalous substations. The results reveal that SHEDAD outperforms traditional clustering methods, achieving significantly lower intra-cluster variance and distance. Additionally, SHEDAD effectively isolates and identifies two distinct categories of anomalies: supply temperatures and substation performance. We identified 30 anomalous substations and reached a sensitivity of approximately 65\% and specificity of approximately 97\%. By focusing on this subset of poor-performing substations in the network, SHEDAD enables more targeted and effective maintenance interventions, which can reduce energy usage while optimizing network performance.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/sadi.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
\begin{table}[]
\begin{tabular}{|l|ll|llll|llllllll|}
\hline
\multirow{3}{*}{\textbf{Flavour}} & \multicolumn{2}{c|}{\textbf{Characteristics}}                                                             & \multicolumn{4}{c|}{\textbf{Training time}}                                                                                                                                                                                             & \multicolumn{8}{c|}{\textbf{Resources Consumption}}                                                                                                                                                                                               \\ \cline{2-15} 
                                  & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{VCPUS}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{RAM}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{4 Layers}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{7 Layers}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{10 Layers}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{14 Layers}}} & \multicolumn{2}{c|}{\textbf{4 Layers}}                     & \multicolumn{2}{c|}{\textbf{7 Layers}}                     & \multicolumn{2}{c|}{\textbf{10 Layers}}                    & \multicolumn{2}{c|}{\textbf{14 Layers}}                    \\ \cline{8-15} 
                                  & \multicolumn{1}{c|}{}                                & \multicolumn{1}{c|}{}                              & \multicolumn{1}{c|}{}                                   & \multicolumn{1}{c|}{}                                   & \multicolumn{1}{c|}{}                                    & \multicolumn{1}{c|}{}                                    & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} \\ \hline
ssc.small.highcpu                 & \multicolumn{1}{l|}{2}                               & 2GB                                                & \multicolumn{1}{l|}{535.24}                             & \multicolumn{1}{l|}{546.23}                             & \multicolumn{1}{l|}{604.65}                              & 619.65                                                   & \multicolumn{1}{l|}{90\%}  & \multicolumn{1}{l|}{1323}     & \multicolumn{1}{l|}{94\%}  & \multicolumn{1}{l|}{1515}     & \multicolumn{1}{l|}{96\%}  & \multicolumn{1}{l|}{1682}     & \multicolumn{1}{l|}{98\%}  & 1876                          \\ \hline
ssc.medium                        & \multicolumn{1}{l|}{2}                               & 4GB                                                & \multicolumn{1}{l|}{467.16}                             & \multicolumn{1}{l|}{533.75}                             & \multicolumn{1}{l|}{555.92}                              & 582.22                                                   & \multicolumn{1}{l|}{80\%}  & \multicolumn{1}{l|}{2647}     & \multicolumn{1}{l|}{87\%}  & \multicolumn{1}{l|}{2930}     & \multicolumn{1}{l|}{90\%}  & \multicolumn{1}{l|}{3165}     & \multicolumn{1}{l|}{93\%}  & 3394                          \\ \hline
ssc.medium.highcpu                & \multicolumn{1}{l|}{4}                               & 4GB                                                & \multicolumn{1}{l|}{280.87}                             & \multicolumn{1}{l|}{310.19}                             & \multicolumn{1}{l|}{323.15}                              & 357.6                                                    & \multicolumn{1}{l|}{71\%}  & \multicolumn{1}{l|}{2690}     & \multicolumn{1}{l|}{77\%}  & \multicolumn{1}{l|}{2865}     & \multicolumn{1}{l|}{82\%}  & \multicolumn{1}{l|}{3010}     & \multicolumn{1}{l|}{88\%}  & 3149                          \\ \hline
ssc.large                         & \multicolumn{1}{l|}{4}                               & 8GB                                                & \multicolumn{1}{l|}{270.26}                             & \multicolumn{1}{l|}{303.13}                             & \multicolumn{1}{l|}{315.37}                              & 342.66                                                   & \multicolumn{1}{l|}{68\%}  & \multicolumn{1}{l|}{5294}     & \multicolumn{1}{l|}{76\%}  & \multicolumn{1}{l|}{5761}     & \multicolumn{1}{l|}{79\%}  & \multicolumn{1}{l|}{6101}     & \multicolumn{1}{l|}{86\%}  & 6388                          \\ \hline
ssc.xlarge                        & \multicolumn{1}{l|}{8}                               & 16GB                                               & \multicolumn{1}{l|}{160.24}                             & \multicolumn{1}{l|}{180.08}                             & \multicolumn{1}{l|}{187.04}                              & 195.86                                                   & \multicolumn{1}{l|}{55\%}  & \multicolumn{1}{l|}{10589}    & \multicolumn{1}{l|}{60\%}  & \multicolumn{1}{l|}{11322}    & \multicolumn{1}{l|}{64\%}  & \multicolumn{1}{l|}{11860}    & \multicolumn{1}{l|}{78\%}  & 12576                         \\ \hline
\end{tabular}
\end{table}

==> figures/table.txt <==
\hline
Layer (type)            & Output Shape        & Param \# & Layer (type)            & Output Shape      & Param \# & Layer (type)             & Output Shape      & Param \# \\ \hline
conv2d                  & (None, 32, 32, 64)  & 1792     & activation\_4           & (None, 8, 8, 256) & 0        & activation\_9            & (None, 4, 4, 512) & 0        \\ \hline
batch\_normalization    & (None, 32, 32, 64)  & 256      & conv2d\_5               & (None, 8, 8, 256) & 590080   & max\_pooling2d\_3        & (None, 2, 2, 512) & 0        \\ \hline
activation              & (None, 32, 32, 64)  & 0        & batch\_normalization\_5 & (None, 8, 8, 256) & 1024     & conv2d\_10               & (None, 2, 2, 512) & 2359808  \\ \hline
conv2d\_1               & (None, 32, 32, 64)  & 36928    & activation\_5           & (None, 8, 8, 256) & 0        & batch\_normalization\_10 & (None, 2, 2, 512) & 2048     \\ \hline
batch\_normalization\_1 & (None, 32, 32, 64)  & 256      & conv2d\_6               & (None, 8, 8, 256) & 590080   & activation\_10           & (None, 2, 2, 512) & 0        \\ \hline
activation              & (None, 32, 32, 64)  & 0        & batch\_normalization\_6 & (None, 8, 8, 256) & 1024     & conv2d\_11               & (None, 2, 2, 512) & 2359808  \\ \hline
max\_pooling2d          & (None, 16, 16, 64)  & 0        & activation\_6           & (None, 8, 8, 256) & 0        & batch\_normalization\_11 & (None, 2, 2, 512) & 2048     \\ \hline
conv2d\_2               & (None, 16, 16, 128) & 73856    & max\_pooling2d\_2       & (None, 4, 4, 256) & 0        & activation\_11           & (None, 2, 2, 512) & 0        \\ \hline
batch\_normalization\_2 & (None, 16, 16, 128) & 512      & conv2d\_7               & (None, 4, 4, 512) & 1180160  & conv2d\_12               & (None, 2, 2, 512) & 2359808  \\ \hline
activation\_2           & (None, 16, 16, 128) & 0        & batch\_normalization\_7 & (None, 4, 4, 512) & 2048     & batch\_normalization\_12 & (None, 2, 2, 512) & 2048     \\ \hline
conv2d\_3               & (None, 16, 16, 128) & 147584   & activation\_7           & (None, 4, 4, 512) & 0        & activation\_12           & (None, 2, 2, 512) & 0        \\ \hline
batch\_normalization\_3 & (None, 16, 16, 128) & 512      & conv2d\_8               & (None, 4, 4, 512) & 2359808  & max\_pooling2d\_4        & (None, 1, 1, 512) & 0        \\ \hline
activation\_3           & (None, 16, 16, 128) & 0        & batch\_normalization\_8 & (None, 4, 4, 512) & 2048     & average\_pooling2d       & (None, 1, 1, 512) & 0        \\ \hline
max\_pooling2d\_1       & (None, 8, 8, 128)   & 0        & activation\_8           & (None, 4, 4, 512) & 0        & flatten                  & (None, 512)       & 0        \\ \hline
conv2d\_4               & (None, 8, 8, 256)   & 295168   & conv2d\_9               & (None, 4, 4, 512) & 2359808  & dense                    & (None, 10)        & 5130     \\ \hline
batch\_normalization\_4 & (None, 8, 8, 256)   & 1024     & batch\_normalization\_9 & (None, 4, 4, 512) & 2048     &                          &                   &          \\ \hline

